Geometry Helps to Compare Persistence Diagrams

Exploiting geometric structure to improve the asymptotic complexity of discrete assignment problems is a well-studied subject. In contrast, the practical advantages of using geometry for such problems have not been explored. We implement geometric variants of the Hopcroft--Karp algorithm for bottleneck matching (based on previous work by Efrat el al.) and of the auction algorithm by Bertsekas for Wasserstein distance computation. Both implementations use k-d trees to replace a linear scan with a geometric proximity query. Our interest in this problem stems from the desire to compute distances between persistence diagrams, a problem that comes up frequently in topological data analysis. We show that our geometric matching algorithms lead to a substantial performance gain, both in running time and in memory consumption, over their purely combinatorial counterparts. Moreover, our implementation significantly outperforms the only other implementation available for comparing persistence diagrams.

==> dion-4sphere-new.txt <==
500 10.2935714285714 3.76398031373675
550 17.5186666666667 5.32389742665314
600 30.0053333333333 6.82201778557244
650 46.53 6.94154881852742
700 65.0806666666667 15.9424722346436
750 70.948 29.0669053834671
800 107.794 22.8316105432797
850 109.023333333333 28.5649124593359
900 140.196666666667 36.7156795362625
950 185.037333333333 63.4448575498741
1000 194.87 44.7645120922494
1050 254.764 62.6494293441116
1100 296.198666666667 47.145661498119
1150 462.120666666667 82.0057130820486
1200 424.034 64.0220124867778
1250 445.289333333333 200.013600911347
1300 510.951333333333 140.133378600872
1350 551.098666666667 185.260794089486
1400 645.594 232.567413415674
1450 904.418666666667 235.663075017421
1500 1228.38733333333 345.166814070006


==> dion-new-dim-9.txt <==
500 6.8820 0.4448
550 9.2707 0.9442
600 10.0287 0.5532
650 14.1953 0.9982
700 16.5427 1.9666
750 22.7313 3.3577
800 26.8460 3.6791
850 29.0740 3.1401
900 29.7293 1.4280
950 38.9373 3.0274
1000 43.5593 6.0510
1050 48.1593 3.4034
1100 54.2907 2.0346
1150 63.2407 2.9114
1200 72.1080 8.9119
1250 75.8067 5.8479
1300 84.5327 8.0615
1350 90.6813 6.1507
1400 108.8880 10.1247
1450 113.1187 7.3597
1500 122.7693 7.2856
1550 139.4087 8.3537
1600 151.9560 18.5583
1650 153.3760 11.1411
1700 157.2773 8.4941
1750 175.6833 11.3109
1800 195.0693 19.6924
1850 216.7827 10.3522
1900 215.4293 7.8448
1950 270.6060 46.2754
2000 254.0327 14.6096
2050 274.6633 22.4785
2100 275.0960 20.8604
2150 304.6047 14.6249
2200 322.1660 17.4579
2250 326.6447 9.0963
2300 368.6347 21.2760
2350 389.5093 24.3394
2400 412.2747 37.1511
2450 431.6480 17.4600
2500 472.2733 42.5863
2550 518.7667 34.6088
2600 523.7567 34.9687
2650 522.0347 15.8082
2700 564.0407 25.6416
2750 594.9373 22.2320


==> geom-approx-new-dim-9.txt <==
500 0.1181 0.0402
550 0.1386 0.0418
600 0.1684 0.0510
650 0.1622 0.0541
700 0.1865 0.0664
750 0.2342 0.0788
800 0.2146 0.0623
850 0.2426 0.0735
900 0.2896 0.0750
950 0.3045 0.0771
1000 0.3309 0.0736
1050 0.3726 0.1049
1100 0.3774 0.0680
1150 0.3832 0.1234
1200 0.4563 0.0777
1250 0.4594 0.1283
1300 0.4742 0.0951
1350 0.5436 0.1247
1400 0.5593 0.1452
1450 0.5645 0.1590
1500 0.5783 0.1403
1550 0.5946 0.1597
1600 0.7166 0.1864
1650 0.7791 0.2334
1700 0.7479 0.1436
1750 0.7256 0.1655
1800 0.7635 0.1745
1850 0.7907 0.2233
1900 0.9335 0.2569
1950 0.8612 0.2244
2000 0.8917 0.1396
2050 0.9138 0.2405
2100 1.1054 0.2882
2150 1.0615 0.3992
2200 1.0279 0.1819
2250 1.0998 0.2004
2300 1.1168 0.2819
2350 1.1564 0.2030
2400 1.1834 0.2909
2450 1.2809 0.2468
2500 1.2106 0.4113
2550 1.1201 0.3428
2600 1.4419 0.3153
2650 1.3996 0.2335
2700 1.3647 0.2856
2750 1.3980 0.4142


==> geom-exact-new-dim-9.txt <==
500 0.1762 0.0473
550 0.2045 0.0499
600 0.2463 0.0624
650 0.2488 0.0615
700 0.2860 0.0822
750 0.3476 0.0940
800 0.3253 0.0728
850 0.3658 0.0959
900 0.4236 0.0808
950 0.4604 0.1087
1000 0.5142 0.0920
1050 0.5561 0.1157
1100 0.5780 0.1017
1150 0.5954 0.1571
1200 0.7028 0.1040
1250 0.7009 0.1496
1300 0.7298 0.1324
1350 0.8314 0.1632
1400 0.8775 0.1997
1450 0.8840 0.2136
1500 0.9059 0.1963
1550 0.9066 0.2158
1600 1.0792 0.2100
1650 1.1591 0.2792
1700 1.1392 0.2155
1750 1.1294 0.2335
1800 1.1883 0.2529
1850 1.2589 0.2896
1900 1.3758 0.3197
1950 1.3858 0.3190
2000 1.4062 0.2059
2050 1.3777 0.2798
2100 1.6449 0.3471
2150 1.5871 0.4849
2200 1.5807 0.2571
2250 1.7415 0.2660
2300 1.7100 0.3684
2350 1.7622 0.3164
2400 1.8309 0.3928
2450 1.9937 0.3397
2500 1.9242 0.5380
2550 1.8471 0.4755
2600 2.1978 0.4736
2650 2.2233 0.3835
2700 2.1884 0.3969
2750 2.2534 0.5254


==> gs-heap-4sphere-new.txt <==
500 0.048 0.00560611910581385
550 0.0593333333333334 0.0059361683970464
600 0.0726666666666667 0.0045773770821705
650 0.092 0.00861891607371336
700 0.104666666666667 0.0124594580635792
750 0.116666666666667 0.00899735410842388
800 0.149333333333333 0.0122279928657088
850 0.154666666666667 0.0124594580635797
900 0.183333333333333 0.019148542155127
950 0.250666666666667 0.0691237675340053
1000 0.315333333333333 0.0371995903715291
1050 0.318 0.021778101714469
1100 0.370666666666667 0.0305816627284731
1150 0.42 0.0599999999999997
1200 0.436666666666667 0.0381101161423169
1250 0.464 0.0386929303250967
1300 0.516 0.0335516659156333
1350 0.558 0.0482848689697786
1400 0.596 0.0516582174350932
1450 0.657333333333333 0.0763887301585659
1500 0.742 0.0803741251896401
1550 0.775333333333333 0.0634560215162183
1600 0.820666666666667 0.0835349940928678
1650 0.932 0.0963030929632361
1700 0.988666666666667 0.108816140259396
1750 0.968666666666667 0.0723944223055352
1800 1.032 0.0651591458332121
1850 1.138 0.0742774720702212
1900 1.18933333333333 0.101028048910518
1950 1.32733333333333 0.14606586902914
2000 1.47533333333333 0.11160303801975
2050 1.52866666666667 0.103016411082803
2100 1.81933333333333 0.418645207214664
2150 2.00066666666667 0.398935488280402
2200 1.97866666666667 0.310848301695002
2250 1.86333333333333 0.13646907900257
2300 2.52733333333333 0.829142988415205
2350 2.25066666666667 0.261956012301593
2400 2.178 0.281937176386107
2450 2.22866666666667 0.190408083061717
2500 2.218 0.0795702744209646
2550 2.56533333333333 0.254245850272832
2600 2.57 0.167928556237457
2650 2.54066666666667 0.153737562408272
2700 2.78 0.16822603841262
2750 2.86 0.297561518249349


==> gs-kdtree-4sphere-new.txt <==
500 0.048 0.0108232553856433
550 0.0573333333333334 0.0103279555898863
600 0.068 0.00861891607371324
650 0.0793333333333333 0.00883715101688548
700 0.084 0.012983506020002
750 0.0966666666666667 0.0123442679969673
800 0.111333333333333 0.0140746310109798
850 0.116666666666667 0.022886885410853
900 0.131333333333333 0.0168466472572295
950 0.139333333333333 0.0312745141943922
1000 0.184 0.0292281664543931
1050 0.175333333333333 0.0253170373652288
1100 0.196 0.0277231208303
1150 0.204666666666667 0.0266904655707043
1200 0.216 0.0269390847230249
1250 0.231333333333333 0.0203071650503198
1300 0.238 0.0254109087935532
1350 0.254 0.0320267745131211
1400 0.261333333333333 0.0392549663221406
1450 0.28 0.0229906813420445
1500 0.295333333333333 0.0320416395751943
1550 0.33 0.0495695759225648
1600 0.315333333333333 0.039976183385802
1650 0.368 0.0405674042269693
1700 0.378666666666667 0.0772626935171417
1750 0.364 0.0358169951678966
1800 0.362 0.0293257565972308
1850 0.412666666666667 0.0651883717354845
1900 0.41 0.0410574510377132
1950 0.473333333333333 0.0712807995252037
2000 0.517333333333333 0.0729448584956634
2050 0.512666666666667 0.0679775873428321
2100 0.567333333333333 0.0758256144684884
2150 0.590666666666667 0.0589753782361361
2200 0.631333333333333 0.0750111102881879
2250 0.630666666666667 0.0636358688910894
2300 0.667333333333333 0.0775026881254243
2350 0.703333333333333 0.0858292879305585
2400 0.69 0.0671884343788856
2450 0.702 0.0938235425831774
2500 0.725333333333333 0.0802555442380913
2550 0.751333333333333 0.0661023737056689
2600 0.857333333333333 0.117319263225652
2650 0.838 0.143437393012721
2700 0.894666666666667 0.100489279219703
2750 0.960666666666667 0.129970692667158


==> gs-kdtree-normal-100-100.txt <==
1000 0.26 0.0244948974278316
1200 0.378 0.0332665998663328
1400 0.541 0.0611827862501646
1600 0.649 0.055467708323552
1800 0.802 0.0814861951498544
2000 0.876 0.0636308799946162
2200 1.094 0.112566030005105
2400 1.111 0.115031396680307
2600 1.455 0.134184781385801
2800 1.57 0.132245562832518
3000 1.786 0.167743189959469
3200 1.977 0.145529683875447
3400 2.068 0.160817356719422
3600 2.354 0.23651168634505
3800 2.546 0.280958676281363
4000 2.678 0.132899293535443
4200 2.886 0.418998806680881
4400 3.248 0.365719990034879
4600 3.39 0.412741511791047
4800 3.603 0.289369045415093
5000 3.746 0.370531150287445
5200 4.472 0.375375367687686
5400 4.245 0.345776099681741
5600 4.664 0.470843215235528
5800 4.804 0.412073348379212
6000 5.137 0.417453922939726
6200 5.418 0.405539421292456
6400 5.422 0.405539421292462
6600 5.643 0.348617906086948
6800 6.52 0.744326690521187
7000 6.242 0.513134160494769
7200 6.281 0.611727063321539
7400 7.401 0.58317997984233
7600 7.524 1.07742697612826
7800 7.32 0.452474677007816
8000 7.837 1.06152981849572
8200 7.769 0.944039194101599
8400 8.991 0.535006749697838
8600 8.913 0.902220101256404
8800 9.277 1.39252009760083
9000 9.866 1.15100149628247
9200 10.254 1.53144231218665
9400 10.18 0.853958104618991
9600 11.006 1.09406682712813
9800 10.772 1.17494018760294
10000 10.517 1.17993455562398


==> gs-kdtree-normal-memory-100-100.txt <==
1000 750.6 21.0512601892513
1200 831.3 17.8888543822994
1400 870 21.9342451684828
1600 871.6 24.1302023751701
1800 884.4 35.6064912933333
2000 928.9 18.4839269516939
2200 980.8 19.837114485507
2400 1007.2 10.3901662910444
2600 1040.4 14.1594099060974
2800 1075.2 22.6313450280309
3000 1082.1 19.1685506320466
3200 1114.4 21.2351909182219
3400 1140.2 18.3775225025936
3600 1164.3 15.8748578296346
3800 1185.5 25.87684507646
4000 1210.1 14.5024902076237
4200 1247.9 20.8190617784119
4400 1272.3 19.3680722381507
4600 1329 30.0961422407886
4800 1343.5 17.9459063731971
5000 1357.8 18.3048263216745
5200 1409 16.6599986661331
5400 1430.5 17.995369774843
5600 1460.7 20.259702750918
5800 1474.9 20.3821817608747
6000 1498.7 24.9267816704131
6200 1511.4 16.8338283755591
6400 1549.3 24.2535220809954
6600 1568.9 21.9719518174118
6800 1584.9 21.9162547489808
7000 1639.7 31.8330715521522
7200 1651.8 30.0140707742959
7400 1675.7 21.6797396458332
7600 1694.5 22.4610774452162
7800 1733.7 22.1713027733299
8000 1756 22.261077142752
8200 1775.3 18.7145219905114
8400 1812.3 15.0188770108376
8600 1839.3 16.0903697906543
8800 1889.9 20.0856499355469
9000 1980.5 28.2459436615832
9200 1980 15.3478192442951
9400 1996.3 39.0897826946008
9600 2022.3 14.6367118347439
9800 2047.1 27.135257917002
10000 2052.1 33.8409679399262


==> gs-lazy-heap-normal-100-100.txt <==
1000 0.963 0.0771794445864089
1200 1.684 0.0931188010613912
1400 2.538 0.19887461152976
1600 3.576 0.317252090440532
1800 4.474 0.198113323350278
2000 5.882 0.468942071760113
2200 7.109 0.214084614632182
2400 8.614 0.603972037616122
2600 21.381 1.67609632446614
2800 14.299 1.40827277976328
3000 15.561 0.690852130825891
3200 18.31 1.10447574290547
3400 20.257 0.967896344312348
3600 22.718 1.90540051199509
3800 24.492 1.42898409912616
4000 28.926 2.26988105415241
4200 31.547 1.74216372492493
4400 35.847 2.19317653948181
4600 39.205 2.2321252951689
4800 41.639 3.6641186601358
5000 83.574 8.24423866170244
5200 56.147 2.30447897220452
5400 57.808 3.27934207493602
5600 62.755 3.35301605523555
5800 68.256 4.35560992029572
6000 71.606 3.40388405599644
6200 79.563 4.48478923077157
6400 82.927 5.87363232307462
6600 86.443 4.53689088351114
6800 94.123 5.05263198739029
7000 99.952 7.73790784241929
7200 101.527 7.25339468417685
7400 113.842 9.33057911743235
7600 114.782 8.13043636931954
7800 123.69 8.64680801734909
8000 129.496 6.2703007193522
8200 141.668 8.00207584179163
8400 150.819 8.43557341790618
8600 158.256 9.03937092206469
8800 166.018 11.3338566545847
9000 346.692 25.3020643865728
9200 353.065 25.9573531650155
9400 182.707 5.72832736882617
9600 196.29 12.4593160147564
9800 207.588 22.1103529294914
10000 208.212 13.2530967450382


==> gs-lazy-heap-normal-memory-100-100.txt <==
1000 28304.1 14.5789040892807
1200 42697.8 22.2201110108238
1400 57362.1 10.5034385903961
1600 73819.2 17.3960404179291
1800 91390 15.7762127549323
2000 110833.9 18.5499326144329
2200 137868 25.660172338557
2400 163481.8 21.3166601511588
2600 191259.7 21.2082269152536
2800 221226.9 25.7442550225612
3000 253389.9 17.4384632350445
3200 287759.3 19.630192165245
3400 324267.3 23.007486704211
3600 362807.3 25.8071910736351
3800 400720.8 20.4819703913249
4000 440529.3 20.4507538573358
4200 492290.9 23.0961757296167
4400 539791.7 13.0983459515569
4600 589460.6 16.1465510593164
4800 641289.7 19.0090621663575
5000 695339.9 23.6382458458039
5200 751561.2 17.6118646876978
5400 809981.7 18.9153083212748
5600 870549.1 21.2469605669454
5800 933339.2 27.919726200504
6000 998309.2 23.0062793360615
6200 1065460.1 23.9232569317437
6400 1134794.2 20.2363808797698
6600 1206352.5 18.8870914177441
6800 1280059.1 20.2892965761644
7000 1355984.2 22.967610043518
7200 1434056 20.1439265729842
7400 1514355.3 19.7092758759817
7600 1596813.6 24.6540508278502
7800 1677894 31.6052035096895
8000 1758397.4 33.7052584094002
8200 1857393 17.3205080756888
8400 1948595.3 18.8505820717676
8600 2042013.6 12.9888841364881
8800 2137622.3 21.7768990752433
9000 2235504.1 19.2553023000592
9200 2335422.8 21.9939385589151
9400 2437546.8 21.7909257362886
9600 2541897.8 20.7246498429071
9800 2648430.8 22.4341010269832
10000 2757150.5 22.8047266055867


==> large_weights_transpose.txt <==
200 1144.22 477.00 361.52 460.82 1090.93
400 1153.19 469.27 310.98 449.96 1208.88
800 1034.93 496.84 417.47 587.55 1471.11
1600 999.52 432.68 409.80 681.88 1474.12
3200 951.18 495.33 374.74 669.03 1657.26
6400 996.99 476.13 348.63 531.43 1752.18
12800 769.49 510.50 344.44 576.91 1816.07


==> log_test_normal_distr_1000_1000_bottleneck_final_0.01.txt <==
1000 0.137 0.0496767327607
1200 0.18 0.0773160900316
1400 0.186 0.0554176065083
1600 0.238 0.0836394378003
1800 0.276 0.0822192191644
2000 0.318 0.116504649407
2200 0.349 0.161345040898
2400 0.489 0.146927797839
2600 0.47 0.144144988736
2800 0.428 0.128131876509
3000 0.56 0.110352969048
3200 0.466 0.133516540798
3400 0.611 0.154879881772
3600 0.644 0.158619040471
3800 0.632 0.192746235012
4000 0.725 0.215574168727
4200 1.016 0.262178904143
4400 1.165 0.377454927405
4600 0.954 0.315531297972
4800 0.979 0.327293616056
5000 1.102 0.424599157376
5200 1.243 0.430324167215
5400 1.263 0.273619768617
5600 1.129 0.447497982615
5800 1.065 0.291328375244
6000 1.124 0.355127520133
6200 1.209 0.215893492259
6400 1.073 0.318574951934
6600 1.344 0.246224829509
6800 1.353 0.330355027878
7000 1.389 0.359612445712
7200 1.489 0.364248083957
7400 2.168 0.526219219211
7600 2.037 0.473193641359
7800 2.619 0.633446481121
8000 2.107 0.918792081425
8200 2.612 0.584746858811
8400 2.311 0.82175219298
8600 2.412 0.638553921851
8800 2.957 0.807768531202
9000 3.012 0.652359818914
9200 2.949 0.847643137699
9400 3.068 0.769398033097
9600 2.779 0.928923510785
9800 2.89 0.708299999216
10000 2.905 0.844488668433
10200 3.056 0.866823062812
10400 3.394 0.574518155597
10600 3.242 0.961836206892
10800 3.346 1.03587000471
11000 3.718 1.1309366816
11200 3.011 0.907786685663
11400 3.335 1.04235044224
11600 3.688 1.09798603513
11800 3.856 1.02686361747
12000 4.31 0.736794860641
12200 3.453 0.873830011438
12400 4.318 1.14979031905
12600 4.003 1.32209471841
12800 4.038 1.52352515204
13000 3.476 1.27178964019
13200 4.704 1.30800271831
13400 4.273 1.05194053486
13600 3.481 0.742390283701
13800 3.886 1.06718945522
14000 4.014 1.41862374622
14200 4.654 0.939328365258
14400 5.669 1.38559614126
14600 5.975 0.746789424433
14800 5.318 1.50062061235
15000 4.971 1.51731085221
15200 5.39 1.38740365031
15400 5.738 1.61143690193
15600 5.279 1.41333687106
15800 6.082 1.50148667068
16000 4.822 1.26731386974
16200 6.793 1.07590840172
16400 6.393 1.4675152848
16600 6.776 1.58504959614
16800 6.377 2.0430644195
17000 5.914 1.9339723082
17200 6.346 1.65762346616
17400 6.716 2.19759059983
17600 7.85 2.42600723641
17800 6.827 1.81726320481
18000 5.058 0.977829796596
18200 5.651 1.62160722741
18400 6.307 1.66301633586
18600 7.059 1.07073650665
18800 6.266 1.90697666478
19000 6.281 1.47505517788
19200 6.866 2.23293628311
19400 7.215 2.31429014795
19600 6.194 1.28170199344
19800 8.989 2.0450669644
20000 6.909 2.36223270093
20200 6.006 1.31381716976
20400 5.758 1.39334768733
20600 8.648 1.32787047561
20800 7.766 2.40865661037
21000 8.92 1.78001248435
21200 8.297 1.12893312468
21400 9.125 2.1946563892
21600 9.754 1.23496468685
21800 7.839 2.04869850284
22000 9.021 1.94942413149
22200 8.64 2.74629851902
22400 10.577 1.49388419899
22600 9.842 3.19899567573
22800 11.417 1.45439601821
23000 9.699 2.38668738352
23200 8.963 2.58776201035
23400 10.162 1.74313765632
23600 9.837 2.09291954509
23800 9.434 2.19229053225
24000 11.475 2.60995636405
24200 12.635 0.793014641871
24400 9.71 2.55542560056
24600 11.688 2.04133289789
24800 11.675 2.19247323562
25000 11.86 2.16533292282


==> nongeom-approx-new-9.txt <==
500 0.0660 0.0283
550 0.0856 0.0283
600 0.1213 0.0388
650 0.1085 0.0472
700 0.1511 0.0592
750 0.1947 0.0759
800 0.1753 0.0662
850 0.2092 0.0639
900 0.2810 0.0880
950 0.2745 0.0959
1000 0.3298 0.0739
1050 0.3618 0.1182
1100 0.3927 0.0639
1150 0.4762 0.2141
1200 0.5558 0.1012
1250 0.5662 0.1766
1300 0.6825 0.1705
1350 0.8977 0.3094
1400 0.8134 0.2484
1450 0.9126 0.4053
1500 0.8036 0.2373
1550 0.7805 0.2389
1600 1.0191 0.3251
1650 1.2312 0.6340
1700 1.2123 0.2696
1750 1.0702 0.3592
1800 1.1699 0.3011
1850 1.1660 0.4491
1900 1.5969 0.7865
1950 1.3849 0.5044
2000 1.5293 0.3823
2050 1.5549 0.4875
2100 2.2093 0.9965
2150 2.1612 1.4861
2200 1.7387 0.5009
2250 2.4274 0.9173
2300 2.2404 0.9068
2350 2.3814 0.6625
2400 2.5983 0.7744
2450 2.8765 0.5233
2500 2.7801 1.2802
2550 2.3253 1.0034
2600 4.0670 1.1282
2650 3.8586 0.8864
2700 3.6172 1.1079
2750 3.4278 1.7962


==> normal_distr_all_with_dion.csv <==
"short_description" "points_number" "exec_name_1" "avg_running_time_1" "avg_memory_1" "exec_name_2" "avg_running_time_2" "avg_memory_2" "exec_name_3" "avg_running_time_3" "avg_memory_3" "exec_name_4" "avg_running_time_4" "avg_memory_4" "exec_name_5" "avg_running_time_5" "avg_memory_5"
"gauss-100-100" 1000 "bottleneck_final" 0.151 0.00264511108398437 "bottleneck_final_0.01" 0.098 0.00208196640014648 "bottleneck_nongeom" 0.07 0.000973033905029297 "bottleneck_nongeom_0.01" 0.054 0.000972843170166016 "dion_bottleneck" 20.154 0.0687793731689453
"gauss-100-100" 1200 "bottleneck_final" 0.2 0.00316810607910156 "bottleneck_final_0.01" 0.132 0.00249176025390625 "bottleneck_nongeom" 0.105 0.00109663009643555 "bottleneck_nongeom_0.01" 0.079 0.00108661651611328 "dion_bottleneck" 45.88 0.0972738265991211
"gauss-100-100" 1400 "bottleneck_final" 0.26 0.00383987426757813 "bottleneck_final_0.01" 0.177 0.00301799774169922 "bottleneck_nongeom" 0.172 0.00116662979125977 "bottleneck_nongeom_0.01" 0.138 0.0011683464050293 "dion_bottleneck" 81.227 0.127914428710938
"gauss-100-100" 1600 "bottleneck_final" 0.288 0.00415468215942383 "bottleneck_final_0.01" 0.197 0.00330486297607422 "bottleneck_nongeom" 0.208 0.00128335952758789 "bottleneck_nongeom_0.01" 0.17 0.00125722885131836 "dion_bottleneck" 93.704 0.162160015106201
"gauss-100-100" 1800 "bottleneck_final" 0.333 0.00468301773071289 "bottleneck_final_0.01" 0.22 0.00357666015625 "bottleneck_nongeom" 0.253 0.00137948989868164 "bottleneck_nongeom_0.01" 0.201 0.00135431289672852 "dion_bottleneck" 89.323 0.204383945465088
"gauss-100-100" 2000 "bottleneck_final" 0.373 0.00496768951416016 "bottleneck_final_0.01" 0.255 0.00387639999389648 "bottleneck_nongeom" 0.309 0.00146636962890625 "bottleneck_nongeom_0.01" 0.256 0.00141620635986328 "dion_bottleneck" 109.527 0.246348857879639
"gauss-100-100" 2200 "bottleneck_final" 0.437 0.00598888397216797 "bottleneck_final_0.01" 0.279 0.00427770614624023 "bottleneck_nongeom" 0.359 0.00162878036499023 "bottleneck_nongeom_0.01" 0.28 0.00158367156982422 "dion_bottleneck" 146.04 0.303322219848633
"gauss-100-100" 2400 "bottleneck_final" 0.46 0.00613851547241211 "bottleneck_final_0.01" 0.32 0.00464210510253906 "bottleneck_nongeom" 0.452 0.00170803070068359 "bottleneck_nongeom_0.01" 0.367 0.00167226791381836 "dion_bottleneck" 170.484 0.356790637969971
"gauss-100-100" 2600 "bottleneck_final" 0.512 0.00653676986694336 "bottleneck_final_0.01" 0.357 0.00494880676269531 "bottleneck_nongeom" 0.519 0.00181283950805664 "bottleneck_nongeom_0.01" 0.433 0.00177698135375977 "dion_bottleneck" 209.979 0.414641666412354
"gauss-100-100" 2800 "bottleneck_final" 0.578 0.007318115234375 "bottleneck_final_0.01" 0.39 0.00533218383789062 "bottleneck_nongeom" 0.626 0.00188751220703125 "bottleneck_nongeom_0.01" 0.504 0.00184574127197266 "dion_bottleneck" 239.652 0.477251720428467
"gauss-100-100" 3000 "bottleneck_final" 0.657 0.0079254150390625 "bottleneck_final_0.01" 0.467 0.00585622787475586 "bottleneck_nongeom" 0.791 0.00200061798095703 "bottleneck_nongeom_0.01" 0.651 0.00194692611694336 ""  
"gauss-100-100" 3200 "bottleneck_final" 0.745 0.00879974365234375 "bottleneck_final_0.01" 0.553 0.00658607482910156 "bottleneck_nongeom" 1.034 0.00209245681762695 "bottleneck_nongeom_0.01" 0.89 0.00200567245483398 ""  
"gauss-100-100" 3400 "bottleneck_final" 0.77 0.00912723541259766 "bottleneck_final_0.01" 0.578 0.00680866241455078 "bottleneck_nongeom" 1.019 0.00219087600708008 "bottleneck_nongeom_0.01" 0.882 0.0021296501159668 ""  
"gauss-100-100" 3600 "bottleneck_final" 0.71 0.00842304229736328 "bottleneck_final_0.01" 0.492 0.00622272491455078 "bottleneck_nongeom" 0.871 0.00228700637817383 "bottleneck_nongeom_0.01" 0.744 0.00219402313232422 ""  
"gauss-100-100" 3800 "bottleneck_final" 0.857 0.00983190536499023 "bottleneck_final_0.01" 0.629 0.00714807510375977 "bottleneck_nongeom" 1.177 0.00238895416259766 "bottleneck_nongeom_0.01" 0.945 0.00228643417358398 ""  
"gauss-100-100" 4000 "bottleneck_final" 0.85 0.00976619720458984 "bottleneck_final_0.01" 0.635 0.00731439590454102 "bottleneck_nongeom" 1.255 0.00246725082397461 "bottleneck_nongeom_0.01" 1.065 0.00240640640258789 ""  
"gauss-100-100" 4200 "bottleneck_final" 0.861 0.01007080078125 "bottleneck_final_0.01" 0.602 0.00727443695068359 "bottleneck_nongeom" 1.122 0.00253973007202148 "bottleneck_nongeom_0.01" 0.973 0.00247364044189453 ""  
"gauss-100-100" 4400 "bottleneck_final" 0.98 0.0115274429321289 "bottleneck_final_0.01" 0.702 0.00813312530517578 "bottleneck_nongeom" 1.423 0.00280294418334961 "bottleneck_nongeom_0.01" 1.143 0.0027461051940918 ""  
"gauss-100-100" 4600 "bottleneck_final" 1.148 0.012696361541748 "bottleneck_final_0.01" 0.867 0.00913858413696289 "bottleneck_nongeom" 2.002 0.00289649963378906 "bottleneck_nongeom_0.01" 1.65 0.00280656814575195 ""  
"gauss-100-100" 4800 "bottleneck_final" 1.177 0.0127873420715332 "bottleneck_final_0.01" 0.909 0.00930442810058594 "bottleneck_nongeom" 2.045 0.00297174453735352 "bottleneck_nongeom_0.01" 1.665 0.00291595458984375 ""  
"gauss-100-100" 5000 "bottleneck_final" 1.264 0.0138047218322754 "bottleneck_final_0.01" 0.98 0.00997285842895508 "bottleneck_nongeom" 2.181 0.00306663513183594 "bottleneck_nongeom_0.01" 1.834 0.00295677185058594 ""  
"gauss-100-100" 5200 "bottleneck_final" 1.261 0.0131378173828125 "bottleneck_final_0.01" 0.991 0.0100030899047852 "bottleneck_nongeom" 2.345 0.00315208435058594 "bottleneck_nongeom_0.01" 2.029 0.00308675765991211 ""  
"gauss-100-100" 5400 "bottleneck_final" 1.259 0.0136947631835938 "bottleneck_final_0.01" 0.959 0.00978593826293945 "bottleneck_nongeom" 2.372 0.00324850082397461 "bottleneck_nongeom_0.01" 1.981 0.00316038131713867 ""  
"gauss-100-100" 5600 "bottleneck_final" 1.35 0.0145018577575684 "bottleneck_final_0.01" 1.06 0.0106076240539551 "bottleneck_nongeom" 2.731 0.00334634780883789 "bottleneck_nongeom_0.01" 2.312 0.00322046279907227 ""  
"gauss-100-100" 5800 "bottleneck_final" 1.511 0.0157558441162109 "bottleneck_final_0.01" 1.172 0.0113556861877441 "bottleneck_nongeom" 3.298 0.00343971252441406 "bottleneck_nongeom_0.01" 2.615 0.00334615707397461 ""  
"gauss-100-100" 6000 "bottleneck_final" 1.416 0.0153589248657227 "bottleneck_final_0.01" 1.077 0.0107695579528809 "bottleneck_nongeom" 2.644 0.00354909896850586 "bottleneck_nongeom_0.01" 2.182 0.00341920852661133 ""  
"gauss-100-100" 6200 "bottleneck_final" 1.598 0.0158453941345215 "bottleneck_final_0.01" 1.288 0.0118098258972168 "bottleneck_nongeom" 3.766 0.0036402702331543 "bottleneck_nongeom_0.01" 3.177 0.00349922180175781 ""  
"gauss-100-100" 6400 "bottleneck_final" 1.637 0.0167730331420898 "bottleneck_final_0.01" 1.269 0.0118766784667969 "bottleneck_nongeom" 3.429 0.00370845794677734 "bottleneck_nongeom_0.01" 2.839 0.00359811782836914 ""  
"gauss-100-100" 6600 "bottleneck_final" 1.671 0.0165841102600098 "bottleneck_final_0.01" 1.38 0.0123736381530762 "bottleneck_nongeom" 3.737 0.003765869140625 "bottleneck_nongeom_0.01" 3.058 0.00371417999267578 ""  
"gauss-100-100" 6800 "bottleneck_final" 1.951 0.0187926292419434 "bottleneck_final_0.01" 1.385 0.012692928314209 "bottleneck_nongeom" 3.973 0.00389842987060547 "bottleneck_nongeom_0.01" 3.22 0.00377740859985352 ""  
"gauss-100-100" 7000 "bottleneck_final" 1.728 0.0176055908203125 "bottleneck_final_0.01" 1.323 0.0121249198913574 "bottleneck_nongeom" 3.617 0.00401983261108398 "bottleneck_nongeom_0.01" 2.897 0.00384321212768555 ""  
"gauss-100-100" 7200 "bottleneck_final" 1.928 0.0190394401550293 "bottleneck_final_0.01" 1.573 0.0136073112487793 "bottleneck_nongeom" 4.741 0.00413351058959961 "bottleneck_nongeom_0.01" 4.022 0.00399007797241211 ""  
"gauss-100-100" 7400 "bottleneck_final" 2.123 0.0202919960021973 "bottleneck_final_0.01" 1.825 0.0149514198303223 "bottleneck_nongeom" 5.596 0.004248046875 "bottleneck_nongeom_0.01" 5.029 0.00405769348144531 ""  
"gauss-100-100" 7600 "bottleneck_final" 2.027 0.0196483612060547 "bottleneck_final_0.01" 1.609 0.0140683174133301 "bottleneck_nongeom" 4.222 0.00431661605834961 "bottleneck_nongeom_0.01" 3.603 0.0041987419128418 ""  
"gauss-100-100" 7800 "bottleneck_final" 2.191 0.0203338623046875 "bottleneck_final_0.01" 1.7 0.014354419708252 "bottleneck_nongeom" 4.748 0.00439891815185547 "bottleneck_nongeom_0.01" 3.893 0.00427436828613281 ""  
"gauss-100-100" 8000 "bottleneck_final" 2.101 0.019468879699707 "bottleneck_final_0.01" 1.691 0.0139401435852051 "bottleneck_nongeom" 5.226 0.00450305938720703 "bottleneck_nongeom_0.01" 4.676 0.00433006286621094 ""  
"gauss-100-100" 8200 "bottleneck_final" 2.496 0.0208221435546875 "bottleneck_final_0.01" 1.749 0.0148212432861328 "bottleneck_nongeom" 5.525 0.00460100173950195 "bottleneck_nongeom_0.01" 4.856 0.00446643829345703 ""  
"gauss-100-100" 8400 "bottleneck_final" 2.523 0.0228271484375 "bottleneck_final_0.01" 1.916 0.0158463478088379 "bottleneck_nongeom" 6.904 0.00468473434448242 "bottleneck_nongeom_0.01" 6.012 0.00452146530151367 ""  
"gauss-100-100" 8600 "bottleneck_final" 2.199 0.0210400581359863 "bottleneck_final_0.01" 1.684 0.014423942565918 "bottleneck_nongeom" 5.285 0.00477800369262695 "bottleneck_nongeom_0.01" 4.37 0.00458784103393555 ""  
"gauss-100-100" 8800 "bottleneck_final" 2.772 0.0250645637512207 "bottleneck_final_0.01" 2.252 0.0175302505493164 "bottleneck_nongeom" 7.852 0.00489950180053711 "bottleneck_nongeom_0.01" 6.653 0.00465250015258789 ""  
"gauss-100-100" 9000 "bottleneck_final" 2.549 0.0238750457763672 "bottleneck_final_0.01" 2.07 0.0166936874389648 "bottleneck_nongeom" 7.649 0.00524435043334961 "bottleneck_nongeom_0.01" 6.48 0.00511293411254883 ""  
"gauss-100-100" 9200 "bottleneck_final" 2.7 0.0246906280517578 "bottleneck_final_0.01" 2.155 0.0172426223754883 "bottleneck_nongeom" 7.933 0.00530061721801758 "bottleneck_nongeom_0.01" 6.564 0.00515375137329102 ""  
"gauss-100-100" 9400 "bottleneck_final" 2.586 0.0235922813415527 "bottleneck_final_0.01" 2.086 0.0168951988220215 "bottleneck_nongeom" 8.216 0.00541496276855469 "bottleneck_nongeom_0.01" 7.066 0.00526056289672852 ""  
"gauss-100-100" 9600 "bottleneck_final" 2.681 0.0240835189819336 "bottleneck_final_0.01" 2.249 0.0174018859863281 "bottleneck_nongeom" 7.403 0.00552492141723633 "bottleneck_nongeom_0.01" 6.385 0.0053192138671875 ""  
"gauss-100-100" 9800 "bottleneck_final" 3.04 0.0270256996154785 "bottleneck_final_0.01" 2.573 0.0194592475891113 "bottleneck_nongeom" 10.49 0.00556612014770508 "bottleneck_nongeom_0.01" 9.062 0.00545930862426758 ""  
"gauss-100-100" 10000 "bottleneck_final" 2.952 0.0257287979125977 "bottleneck_final_0.01" 2.37 0.0184124946594238 "bottleneck_nongeom" 9.438 0.00569124221801758 "bottleneck_nongeom_0.01" 8.13 0.00553007125854492 ""  
"gauss-100-100" 10200 "bottleneck_final" 2.906 0.0261693000793457 "bottleneck_final_0.01" 2.356 0.0185673713684082 "bottleneck_nongeom" 8.011 0.00582475662231445 "bottleneck_nongeom_0.01" 6.873 0.00561065673828125 ""  
"gauss-100-100" 10400 "bottleneck_final" 3.045 0.0254635810852051 "bottleneck_final_0.01" 2.335 0.0179308891296387 "bottleneck_nongeom" 8.093 0.00588102340698242 "bottleneck_nongeom_0.01" 6.585 0.00573444366455078 ""  
"gauss-100-100" 10600 "bottleneck_final" 4.192 0.0293359756469727 "bottleneck_final_0.01" 2.957 0.0212902069091797 "bottleneck_nongeom" 13.403 0.00601434707641602 "bottleneck_nongeom_0.01" 11.918 0.00578517913818359 ""  
"gauss-100-100" 10800 "bottleneck_final" 4.624 0.0315163612365723 "bottleneck_final_0.01" 3.009 0.0219761848449707 "bottleneck_nongeom" 13.987 0.00607700347900391 "bottleneck_nongeom_0.01" 11.816 0.00588674545288086 ""  
"gauss-100-100" 11000 "bottleneck_final" 3.823 0.0271254539489746 "bottleneck_final_0.01" 2.407 0.0189029693603516 "bottleneck_nongeom" 9.07 0.00616607666015625 "bottleneck_nongeom_0.01" 7.51 0.00600099563598633 ""  
"gauss-100-100" 11200 "bottleneck_final" 3.953 0.027775764465332 "bottleneck_final_0.01" 2.572 0.0195341110229492 "bottleneck_nongeom" 10.253 0.00633974075317383 "bottleneck_nongeom_0.01" 8.505 0.00607700347900391 ""  
"gauss-100-100" 11400 "bottleneck_final" 4.539 0.0311833381652832 "bottleneck_final_0.01" 2.954 0.0217096328735352 "bottleneck_nongeom" 12.285 0.00640945434570313 "bottleneck_nongeom_0.01" 10.093 0.00615940093994141 ""  
"gauss-100-100" 11600 "bottleneck_final" 4.314 0.029926586151123 "bottleneck_final_0.01" 2.825 0.0207370758056641 "bottleneck_nongeom" 12.251 0.00643854141235352 "bottleneck_nongeom_0.01" 10.053 0.00619707107543945 ""  
"gauss-100-100" 11800 "bottleneck_final" 5.072 0.0326718330383301 "bottleneck_final_0.01" 3.46 0.0239649772644043 "bottleneck_nongeom" 17.522 0.0065251350402832 "bottleneck_nongeom_0.01" 14.912 0.00627756118774414 ""  
"gauss-100-100" 12000 "bottleneck_final" 4.323 0.0298172950744629 "bottleneck_final_0.01" 2.7 0.0205503463745117 "bottleneck_nongeom" 10.169 0.00664901733398438 "bottleneck_nongeom_0.01" 8.24 0.00638084411621094 ""  


==> test_nongeom_0.01_normal_distr_1000_1000.txt <==
1000 0.117 0.0494525586351
1200 0.145 0.0636396103068
1400 0.185 0.123400882403
1600 0.266 0.13704824779
1800 0.303 0.125614047339
2000 0.381 0.188352506399
2200 0.377 0.213388013826
2400 0.698 0.236304887804
2600 0.684 0.263194055995
2800 0.724 0.362374882622
3000 1.086 0.403159742258
3200 0.894 0.446373037816
3400 1.195 0.498403005163
3600 1.418 0.634521692125
3800 1.491 0.712139967516
4000 1.673 0.635208627145
4200 2.275 0.657710676007
4400 2.463 0.771204685325
4600 2.028 0.832169854457
4800 2.104 0.89828478533
5000 2.379 1.32341687394
5200 2.782 1.19769036993
5400 3.364 1.36265427261
5600 3.599 1.26850261682
5800 3.784 1.55698569179
6000 4.609 2.29171187834
6200 4.953 1.3424773948
6400 4.007 2.45402186896
6600 5.469 2.33117733726
6800 4.739 1.7859914769
7000 6.09 2.80339873091
7200 6.908 2.65703594255
7400 7.293 1.62904914325
7600 6.162 2.89312518453
7800 8.106 2.31853497805
8000 6.553 3.12258457763
8200 7.549 2.71697319334
8400 7.449 2.77272609538
8600 8.736 2.90432321434
8800 8.776 3.81058234103
9000 9.9 3.89998290595
9200 9.448 4.31120710088
9400 9.847 3.5179856926
9600 10.223 4.00359296965
9800 10.866 3.82579316395
10000 11.023 3.91067215024
10200 10.17 3.80906229347
10400 12.238 2.73842939576
10600 11.545 4.68637564293
10800 13.315 4.34612023661
11000 18.415 4.52317059398
11200 15.751 5.19801767771
11400 10.826 4.03440812126
11600 15.168 6.11450152415
11800 15.621 6.86232783633
12000 22.877 5.7779966732
12200 15.622 5.44774122407
12400 20.548 5.34794207564
12600 22.114 8.79993333308
12800 20.638 6.12040812002
13000 17.225 6.55675436308
13200 22.176 5.66521981529
13400 25.364 7.70730850845
13600 23.85 7.33711417687
13800 21.305 9.86093780755
14000 21.967 7.777726103
14200 22.038 8.93026290518
14400 27.63 7.41453527427
14600 33.091 6.29887723681
14800 23.995 5.88787879178
15000 21.782 7.75590069273
15200 30.461 11.8999873483
15400 25.588 11.0648359932
15600 30.569 11.8427553569
15800 38.187 11.7208712702
16000 32.807 15.0417914492
16200 34.415 7.58664213529
16400 34.131 8.49836382945
16600 36.606 13.2902555782
16800 36.244 15.2731603366
17000 41.942 23.1373986822
17200 43.519 15.3893025255
17400 38.36 19.9116783153
17600 39.412 9.31280218003
17800 44.588 15.7329094576
18000 49.731 12.6438605655
18200 47.68 12.9612842299
18400 40.857 15.0896013128
18600 53.206 16.9183543986
18800 47.745 17.9596215315
19000 50.142 21.6908136213
19200 46.215 18.7281328784
19400 49.307 22.5775306444
19600 38.659 13.4355874453
19800 63.577 20.7118731649
20000 57.794 18.3914190136
20200 49.799 19.2901992674
20400 52.517 20.4716872507
20600 77.55 19.7695512229
20800 61.152 32.0438937848
21000 73.473 21.7749754688
21200 63.155 16.9768405973
21400 84.411 28.7008557557
21600 80.742 22.0247642439
21800 60.15 22.8882793878
22000 60.953 24.7216598912
22200 77.803 40.2993198316
22400 77.742 16.7854413109
22600 80.485 36.9244532796
22800 112.833 32.2843777322
23000 84.024 34.2351110217
23200 88.387 33.7531871911
23400 89.114 31.6754911213
23600 95.517 40.5097055723
23800 89.875 30.4498032287
24000 107.005 29.5499976499
24200 127.736 28.1590100836
24400 82.164 36.3733172043
24600 114.498 23.3914375597
24800 123.896 51.2878927017
25000 118.076 37.4211764765


==> weight_100_nonweighted.txt <==
1000 655.874 57.0655752621491
2000 1698.23 87.5311198945868
3000 3751.398 453.617773869146
4000 6127.726 1218.7299642784
5000 8497.14 1360.14186554198


==> weight_100_sop.txt <==
1000 10.371 5.52525404141947
2000 28.026 16.4998587199339
3000 88.622 56.7615037385962
4000 181.59 163.269723463966
5000 341.05 255.070180495051
6000 336.035 101.697642849336
7000 427.718 154.008098041052
8000 739.985 349.007813419381
9000 783.129 550.742835661275
10000 832.018 441.338046092662


==> weight_10_nonweighted.txt <==
1000 15.331 2.01616495136463
2000 38.41 3.31390001860846
3000 81.57 12.6487329185355
4000 120.143 21.7147681697654
5000 185.614 19.4644788724944
6000 264.873 39.9730375934138
7000 345.16 82.291531898624
8000 379.859 74.299896881938
9000 441.041 56.089143423661
10000 532.557 122.828751162838


==> weight_10_sop.txt <==
1000 8.413 5.91553144038828
2000 23.015 14.749825799348
3000 73.115 60.3850351678478
4000 157.802 156.327195600908
5000 242.983 187.512333286225
6000 390.877 363.408262305939
7000 370.711 199.663947418879
8000 767.625 541.620031925826
9000 474.721 238.91655611903
10000 504.86 149.584433310719


==> weight_1_nonweighted.txt <==
1000 0.429 0.0734014834848567
2000 1.254 0.119740460070011
3000 2.788 0.605544750158435
4000 4.575 0.389051553281973
5000 6.823 2.03022193641758
6000 9.161 1.50049954644743
7000 12.537 2.57244393092984
8000 13.855 3.49782233841446
9000 17.656 5.46898365532594
10000 20.903 4.33905020328952


==> weight_1_sop.txt <==
1000 1.301 0.175084106772842
2000 4.267 1.3181978438594
3000 8.545 4.22110899066953
4000 23.44 7.08630917881641
5000 36.448 8.67597807486596
6000 43.429 12.5457637383213
7000 56.222 14.6283292886706
8000 60.647 13.274509448982
9000 73.018 27.1159997049712
10000 89.254 36.9832524259292


==> weight_50_nonweighted.txt <==
1000 211.463 24.0113436386496
2000 534.172 42.9974564622385
3000 1094.593 150.62225872471
4000 1699.251 231.717712335507
5000 2363.979 331.257014699733
6000 3645.686 591.055888111361


==> weight_50_sop.txt <==
1000 9.422 5.91707284990738
2000 27.669 20.2827416785798
3000 80.58 54.7045760832167
4000 174.906 164.197138031629
5000 293.188 217.870741434763
6000 387.454 163.129073994252
7000 426.911 169.817780475295
8000 670.986 400.946820447134
9000 622.923 279.081643691511
10000 628.909 269.029133839524

